Optical and X-ray Follow-Up to a Globular Cluster Ultraluminous X-ray Source in NGC 4472

NGC 4472 is home to five ultraluminous X-ray sources hosted by globular clusters. These sources have been suggested as good black hole candidates in extragalactic globular clusters$-$ a highly sought after population that may provide observational information regarding the progenitors of merging black hole binaries. In this body of work, we present X-ray and optical follow up to one of these sources, CXOUJ1229410+075744 (GCU1). We find no evidence of [OIII] optical emission in GCU1 which indicates a lack of significant evidence for super-Eddington outflows, unlike what is seen in a handful of ULXs in extragalactic GCs. X-ray monitoring from 2019-2021 shows no detected X-ray emission above a few $\times$ $10^{38}$ erg/s. Comparisons of the multi-wavelength properties to disc-dominated, near Eddington Galactic black hole low mass X-ray binaries (GRS 1915+105 and XTEJ1817-330) suggests that GCU1 may show similar behaviour to GRS 1915+105 in terms of X-ray variability and similar relationships between $L_X$ and $kT$, with GCU1 showing maximum X-ray luminosities one order of magnitude higher.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
